A Comparison of Self-Play Algorithms Under a Generalized Framework

Throughout scientific history, overarching theoretical frameworks have allowed researchers to grow beyond personal intuitions and culturally biased theories. They allow to verify and replicate existing findings, and to link is connected results. The notion of self-play, albeit often cited in multiagent Reinforcement Learning, has never been grounded in a formal model. We present a formalized framework, with clearly defined assumptions, which encapsulates the meaning of self-play as abstracted from various existing self-play algorithms. This framework is framed as an approximation to a theoretical solution concept for multiagent training. On a simple environment, we qualitatively measure how well a subset of the captured self-play methods approximate this solution when paired with the famous PPO algorithm. We also provide insights on interpreting quantitative metrics of performance for self-play training. Our results indicate that, throughout training, various self-play definitions exhibit cyclic policy evolutions.

==> TODO.txt <==
Abstract: talk about quantitative study

Discussion subsection: add Hall of Fame, Polytope approximation and extent of comparison of PSRO as final discussion subsection, alphastar league


==> meeeting_sam_spyros_jame.txt <==
PSRO Has no gating function. We do say that it is the same in the paper! Disentangle this in the paper.
Oracle might be lines 5-12 in RL loop. State this in the paper text (to make it explicit).
We have raised the curator as something that other algorithms do not use. A lot of modern ai is old ai into multiple cores.
Take out "The extent to which PSRO...." remove this. This can be a point of attack by reviewers.
Perhaps give a rationale behind why we have different hyperparams
Figure 4 (relative population performance). Clarify meaning.

Try not to overstate
Maybe get rid of first sentences of abstact (till, "the notion of self-play"). This taps into bad trends about over hype.
Abstract "has never been grounded in formal notation".... the word "never" is a bit much... especially considering PSRO!
Future work section "nobody has looked into diferent opponen sampling distributions".... that's not true!

Proposed incremental innovation section undersells my research

Fix references!


==> reviews.txt <==
--------------------- REVIEW 1 ---------------------
----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
pi_i is a mapping from O_i to A_i. And pi = [pi_1, pi_2, ..., pi_n].  Is this mapping stochastic? If not, then why is the vector of actions of all agents sampled?

Using captial pi for the symbol of a policy space may not be a good choice. Earlier in the same paragraph in Section III the captial pi symbol is used as it normally is (the product of a series of terms).

TODO:
What does deriving something indirectly mean? This was used as a constraint on pi^o. Please explain. An example would be helpful.

Please read the first sentence of Section VI(A) 1) environment. 

A few sentences should be added to explain how the SP framework could be extended to n-player or general-sum games. I'm not saying you need to go into details or provide experimental results. Just give some idea of what modifications might be needed. You can then say doing the extension is a topic for future work.

The paper uses really stilted English. In a number of locations there are relative clauses with no associated main clause (e.g., Assumption 1.2, last wording in italics and "An attempt to amend the delta-Uniform bias.") There are also numerous colloquial expressions (e.g., "The framework's generalizing capabilities have been showcased...." and "We skirt this problem...")  I believe readers who are not native English language speakers will find this paper to be a difficult read.



----------------------- REVIEW 2 ---------------------
----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
A well-written paper with an outstanding systematic and scientific writing style.

I do not see the paper needs to change for the conference. Hence, I will spare the authors from comments that are not needed. Instead, my comments are more about the work in general, which may prove to be valuable if the authors attempt to extend this paper into a journal paper.

Self-play is computationally expensive for an agent. It consumes CPU resources and demand time; thus, prolonging the sense-to-act cycle. Unfortunately, these metrics were not taken into consideration at all in the manuscript.

Reliance on a qualitative out of convenience was mostly disappointing. The quality of the work would have improved dramatically with a discussion on computational complexity, be it experimental of the theoretically.

Nevertheless, it is a nice paper.



----------------------- REVIEW 3 ---------------------

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
This paper formalizes a generalizable framework for self-play (SP) training in a multi-agent setting. The goal for one agent is to evolve an "good" policy by iteratively updating the policy throughout the play. In this paper, the authors clearly state the contributions, mainly proposing a framework to solve a MARL problem using SP training with a novel qualitative performance metric. Theoretical shortcomings are clearly stated, such as no-convergence guarantee and the lack of a good benchmarking policy sampling scheme. A simple RirRPS experiment is used to demonstrate how the framework, the SP schemes as well as the performance metrics are used in a MARL setting. The representation of this paper is well structured.

However, there are still some places need to improve. First, it looks to me that Algorithm 1 can also be applied to single agent RL case. The reason might be that Algorithm 1 is a decentralized algorithm for MARL. This treatment brings a problem: even if the observation is complete (not partial), the convergence could still be unguaranteed as there is no agreement that all game players target the same equilibrium. Authors should clearly state what the cons and pros of this method. Second, the authors could talk about in what type of MARL problems where the SP Training approach could fit. For example, what if MARL is a cooperative game? Third, there are many abbreviated terms without explanations, such as MCTS and dec-POMDP. It is better to write Monte Carlo Tree Search (MCTS) the first time MCTS is mentioned. A couple of typos like "dependant" can also be found in the paper.

Overall, I recommend this paper.

Changes made:

Reviewer 1: 
    - Added (potentially stochastic) in "Proposed Self-Play framework" to explicitly specify that the policies can be stochastic.
    - Removed the use of capital Pi to denote the product operator to remove confusion with policy space. Sam suggested placing the indexes at the top and bottom of the capital Pi. There is no way that this can be done without breaking the spacing between lines (I have spent an hour on this, if anyone is willing to waste some time on this, be my guest. I really think it is not worth the effort). I have resorted to using the (A_1 x ... x A_n) notation that was already present in some parts of the paper. It isn't the pretiest but I think it works just fine.
    - Reviewer did not see that our framework allows for n-player zero sum games, even though it was stated in the last sentence in the Results section. I have emphasized this fact in the "Proposed Self-Play Framework". However, I feel that it was the reviewer's lack of attention that made him not realize our framework covers those cases.
    - Changed a couple sentences or words here and there to make english less "stilted". I explicitly changed both examples the reviewer mentioned (Using the word "skirt" and the first sentence in section 6, subsubsection "Environment")

Reviewer 2: 
    - Mentioned in Future work that a future study could look at the computational demmand of different SP schemes. The prasing I used is a bit strange "A study could focus on the computational toll of these SP schemes". I am happy to take suggestions. But we have honestly run out of space in the paper. 

Reviwer 3:
    - Changed Algorithm 1 to make it into a Partially Observable Stochastic Game. It's just like a dec-POMDP, but with per-agent reward function.
    - I have "unfolded" each acronym corresponding to all RL algorithms mentioned in the paper.


Rewiever suggestions not met:
    - Reviewer 1:
        - What does deriving something indirectly mean? This was used as a constraint on pi^o. Please explain. An example would be helpful.
        - (We) did not change the wording for Assumption 1.2 in Section "Proposed Self-Play Framework". I could not think of a better wording.
    - Reviewer 3:
        - Authors should clearly state what the cons and pros of this method.
        - Authors could talk about in what type of MARL problems where the SP Training approach could fit.

